A JVLA, GMRT, and XMM study of Abell 795: Large-scale sloshing and a candidate radio phoenix

We present a multiwavelength analysis of the galaxy cluster Abell 795 (z=0.1374), known for its extended (200 kpc) radio emission with a steep spectral index of unclear origin surrounding the brightest cluster galaxy (BCG), and for sloshing features observed by Chandra. We used new JVLA 1.5 GHz, archival GMRT 325 MHz, and XMM-Newton data to investigate the nature of the radio emission and the dynamical state of the intracluster medium. Our X-ray surface brightness analysis revealed an azimuthally asymmetric excess extending to 650 kpc from the center, possibly related to the sloshing spiral, although the existing data did not allow us to confirm the presence of a cold front. We also detected a previously unknown galaxy group located 1 Mpc northwest of the cluster. Its X-ray emission was well fitted by a $\beta$-model ($\beta$=0.52$\pm$0.17), and the spectral analysis revealed a thermal plasma temperature kT=1.08$\pm$0.08 keV and metallicity Z=0.13$\pm$0.06 Z$_{\odot}$. We investigated the possibility that this group acted as the perturber that triggered the sloshing in Abell 795, and we showed that the velocity distribution of member galaxies supports the dynamically unrelaxed nature of Abell 795. The analysis of JVLA 1.5 GHz and GMRT 325 MHz images confirmed the presence of extended radio emission with largest linear size 200 kpc, preferentially extended toward southwest and terminating in a sub-component ("SW blob"). We measured the spectral indices, finding $\alpha_{Ext}$=-2.24$\pm$0.13 for the diffuse extended emission, and $\alpha_{SWb}$=-2.10$\pm$0.13 for the SW blob. These ultra-steep spectral index values, coupled with the complex morphology and cospatiality with the radio-loud AGN present in the BCG, suggest that this emission could be classified as a radio phoenix, possibly arising from adiabatic compression of an ancient AGN radio lobe due to the presence of sloshing motions.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

